Explaining Model Overfitting in CNNs via GMM Clustering

Convolutional Neural Networks (CNNs) have demonstrated remarkable prowess in the field of computer vision. However, their opaque decision-making processes pose significant challenges for practical applications. In this study, we provide quantitative metrics for assessing CNN filters by clustering the feature maps corresponding to individual filters in the model via Gaussian Mixture Model (GMM). By analyzing the clustering results, we screen out some anomaly filters associated with outlier samples. We further analyze the relationship between the anomaly filters and model overfitting, proposing three hypotheses. This method is universally applicable across diverse CNN architectures without modifications, as evidenced by its successful application to models like AlexNet and LeNet-5. We present three meticulously designed experiments demonstrating our hypotheses from the perspectives of model behavior, dataset characteristics, and filter impacts. Through this work, we offer a novel perspective for evaluating the CNN performance and gain new insights into the operational behavior of model overfitting.

==> manifest.txt <==
% Copyright 2019-2021 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-dc-template.tex
  TeX template 

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


